Mixture-of-Skills: Learning to Optimize Data Usage for Fine-Tuning Large Language Models

Large language models (LLMs) are typically fine-tuned on diverse and extensive datasets sourced from various origins to develop a comprehensive range of skills, such as writing, reasoning, chatting, coding, and more. Each skill has unique characteristics, and these datasets are often heterogeneous and imbalanced, making the fine-tuning process highly challenging. Balancing the development of each skill while ensuring the model maintains its overall performance requires sophisticated techniques and careful dataset curation. In this work, we propose a general, model-agnostic, reinforcement learning framework, Mixture-of-Skills (MoS), that learns to optimize data usage automatically during the fine-tuning process. This framework ensures the optimal comprehensive skill development of LLMs by dynamically adjusting the focus on different datasets based on their current learning state. To validate the effectiveness of MoS, we conduct extensive experiments using three diverse LLM backbones on two widely used benchmarks and demonstrate that MoS substantially enhances model performance. Building on the success of MoS, we propose MoSpec, an adaptation for task-specific fine-tuning, which harnesses the utilities of various datasets for a specific purpose. Our work underlines the significance of dataset rebalancing and present MoS as a powerful, general solution for optimizing data usage in the fine-tuning of LLMs for various purposes.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> figures/Meta-Llama-3-8B-dyna-t-inf-r-cossim-u-100-data-small-general_math_medical_p3-ema-no-0.9.csv <==
step,general,math,medical,p3
0,0.25,0.25,0.25,0.25
100,0.25529414415359497,0.24677932262420654,0.2459574043750763,0.2519690692424774
200,0.2592983543872833,0.24662888050079346,0.24079838395118713,0.2532743215560913
300,0.26462632417678833,0.24110201001167297,0.236817866563797,0.2574538588523865
400,0.26768797636032104,0.24342632293701172,0.23333466053009033,0.25555095076560974
500,0.268751323223114,0.24619868397712708,0.23132291436195374,0.25372710824012756
600,0.2677479088306427,0.24688376486301422,0.2285746932029724,0.256793737411499
700,0.26923301815986633,0.24692806601524353,0.2304852455854416,0.25335371494293213
800,0.2692297101020813,0.24550651013851166,0.22945958375930786,0.2558040916919708
900,0.26648181676864624,0.24870996177196503,0.22974705696105957,0.25506114959716797
1000,0.2680312991142273,0.24910321831703186,0.22921165823936462,0.25365373492240906
1100,0.26712289452552795,0.24473775923252106,0.23178057372570038,0.2563587725162506
1200,0.26799729466438293,0.2509368658065796,0.22542351484298706,0.255642294883728
1300,0.26817962527275085,0.25135788321495056,0.22484153509140015,0.2556209862232208
1400,0.2736155092716217,0.2508489489555359,0.22334426641464233,0.2521912753582001
1500,0.2731856405735016,0.24916374683380127,0.22435297071933746,0.2532976567745209
1600,0.2711171507835388,0.248518168926239,0.22869721055030823,0.25166749954223633
1700,0.27164146304130554,0.24429205060005188,0.22822873294353485,0.2558377981185913
1800,0.27349185943603516,0.2468186318874359,0.2248423993587494,0.25484713912010193
1900,0.2689710855484009,0.247303307056427,0.22822757065296173,0.2554980516433716
2000,0.2739230990409851,0.2504498064517975,0.22111284732818604,0.254514217376709
2100,0.2717032730579376,0.2497846931219101,0.22167915105819702,0.25683289766311646
2200,0.2723694443702698,0.24995508790016174,0.21981985867023468,0.257855623960495
2300,0.2681179940700531,0.2566213011741638,0.21783055365085602,0.25743019580841064
2400,0.27308139204978943,0.2498779147863388,0.21934936940670013,0.25769129395484924
2500,0.2705623209476471,0.24707511067390442,0.22814586758613586,0.25421667098999023
2600,0.26894840598106384,0.24644096195697784,0.22585442662239075,0.25875625014305115
2700,0.27123919129371643,0.25215569138526917,0.22015191614627838,0.25645312666893005
2800,0.26948338747024536,0.24935844540596008,0.2258714884519577,0.2552867829799652
2900,0.2760767340660095,0.2484758198261261,0.21786527335643768,0.2575820982456207
3000,0.2754651606082916,0.24844621121883392,0.21529041230678558,0.26079821586608887
3100,0.28337326645851135,0.24643400311470032,0.2169167548418045,0.25327596068382263
3200,0.27360230684280396,0.24661052227020264,0.22595688700675964,0.2538303732872009
3300,0.2725961208343506,0.25388625264167786,0.22094660997390747,0.2525710463523865
3400,0.2730407416820526,0.2512233555316925,0.2244986593723297,0.25123724341392517
3500,0.27610817551612854,0.25442588329315186,0.2168850600719452,0.2525809109210968
3600,0.2760522663593292,0.2531769573688507,0.21410757303237915,0.25666311383247375
3700,0.2770608961582184,0.24898330867290497,0.2183399647474289,0.2556157112121582
3800,0.283062607049942,0.25169864296913147,0.21292904019355774,0.2523097097873688
3900,0.28278276324272156,0.2475510537624359,0.21110893785953522,0.2585573196411133
4000,0.27705809473991394,0.2544068396091461,0.21144741773605347,0.2570876479148865
4100,0.27746960520744324,0.24933139979839325,0.21962419152259827,0.25357475876808167
4200,0.28350162506103516,0.2511906027793884,0.20937706530094147,0.25593066215515137
4300,0.2820799946784973,0.25339990854263306,0.2106858789920807,0.25383418798446655
4400,0.27883222699165344,0.25705376267433167,0.20594298839569092,0.2581709623336792
4500,0.27936461567878723,0.2582766115665436,0.2067696452140808,0.2555890679359436
4600,0.28541913628578186,0.25561586022377014,0.20299716293811798,0.2559678256511688
4700,0.28699591755867004,0.26051104068756104,0.20422327518463135,0.24826979637145996
4800,0.2878989577293396,0.25270983576774597,0.20344220101833344,0.2559490203857422


==> figures/Meta-Llama-3-8B-dyna-t-inf-r-cossim-u-100-data-small-general_math_medical_p3-ema-yes-0.9-included-spec-math.csv <==
step,general,math,medical,p3
0,0.25,0.25,0.25,0.25
100,0.2478724867105484,0.2572758197784424,0.24734444916248322,0.2475072294473648
200,0.2463066577911377,0.26422804594039917,0.24346791207790375,0.24599747359752655
300,0.24339285492897034,0.2726391851902008,0.24118754267692566,0.242780402302742
400,0.24866636097431183,0.2757551968097687,0.23516543209552765,0.24041293561458588
500,0.24699461460113525,0.2815568149089813,0.23172253370285034,0.2397260218858719
600,0.25161969661712646,0.28373074531555176,0.22714386880397797,0.23750567436218262
700,0.24733923375606537,0.2878372073173523,0.22491419315338135,0.23990938067436218
800,0.2527432441711426,0.28957676887512207,0.21971914172172546,0.2379608303308487
900,0.2546199560165405,0.2915913462638855,0.21604017913341522,0.23774853348731995
1000,0.2527218163013458,0.2932601571083069,0.2109012007713318,0.2431168258190155
1100,0.2517737150192261,0.2970639169216156,0.20797452330589294,0.24318785965442657
1200,0.2536608576774597,0.3018795847892761,0.2060512900352478,0.23840823769569397
1300,0.2505945563316345,0.3044731020927429,0.2034507393836975,0.24148154258728027
1400,0.2534896731376648,0.30712005496025085,0.19921505451202393,0.24017515778541565
1500,0.24511688947677612,0.31082382798194885,0.19810420274734497,0.24595506489276886
1600,0.24753034114837646,0.31578579545021057,0.19615066051483154,0.24053321778774261
1700,0.2470426857471466,0.318716824054718,0.19477742910385132,0.23946303129196167
1800,0.25173231959342957,0.31834203004837036,0.19166462123394012,0.23826101422309875
1900,0.25086739659309387,0.31997188925743103,0.188759446144104,0.24040131270885468
2000,0.2501218020915985,0.3202836513519287,0.18688185513019562,0.24271266162395477
2100,0.25691917538642883,0.32380738854408264,0.1846323013305664,0.23464111983776093
2200,0.24706676602363586,0.328365296125412,0.183228000998497,0.24133996665477753
2300,0.2519219219684601,0.32751768827438354,0.18171127140522003,0.23884914815425873
2400,0.25210925936698914,0.3295765221118927,0.178768590092659,0.2395455688238144
2500,0.24716009199619293,0.3319277763366699,0.17538510262966156,0.24552708864212036
2600,0.2542341351509094,0.3312850594520569,0.17150230705738068,0.24297848343849182
2700,0.25040414929389954,0.333972305059433,0.17348028719425201,0.24214322865009308
2800,0.24433237314224243,0.34073883295059204,0.1726180613040924,0.24231071770191193
2900,0.2405145913362503,0.3420659899711609,0.16993507742881775,0.24748432636260986
3000,0.24329285323619843,0.34257304668426514,0.17096902430057526,0.24316509068012238
3100,0.24428829550743103,0.3383878767490387,0.17233537137508392,0.24498839676380157
3200,0.24049925804138184,0.33878931403160095,0.17248766124248505,0.24822378158569336
3300,0.24433507025241852,0.33972296118736267,0.16884417831897736,0.24709777534008026
3400,0.2427942454814911,0.3451651632785797,0.16715209186077118,0.244888573884964
3500,0.23782022297382355,0.35461440682411194,0.16166093945503235,0.24590449035167694
3600,0.2406640499830246,0.3544146716594696,0.1602124720811844,0.244708850979805
3700,0.23048456013202667,0.36007067561149597,0.1593184918165207,0.2501262426376343
3800,0.23946353793144226,0.35924890637397766,0.15730437636375427,0.2439831644296646
3900,0.24029967188835144,0.36603230237960815,0.15703734755516052,0.2366306334733963
4000,0.243981271982193,0.35942596197128296,0.15616437792778015,0.24042829871177673
4100,0.240170419216156,0.36326703429222107,0.1537937968969345,0.24276873469352722
4200,0.2373519241809845,0.37013015151023865,0.15305711328983307,0.2394607961177826
4300,0.2312602996826172,0.37654146552085876,0.14897958934307098,0.24321866035461426
4400,0.2320321947336197,0.37530121207237244,0.14990851283073425,0.24275808036327362
4500,0.2299129217863083,0.3705013692378998,0.15149559080600739,0.24809010326862335
4600,0.23798483610153198,0.3675524592399597,0.1558472216129303,0.238615483045578
4700,0.23727327585220337,0.3738230764865875,0.15233726799488068,0.23656633496284485
4800,0.23991075158119202,0.3704707622528076,0.14997538924217224,0.23964306712150574


==> figures/Meta-Llama-3-8B-dyna-t-inf-r-cossim-u-100-data-small-general_math_medical_p3-ema-yes-0.9.csv <==
step,general,math,medical,p3
0,0.25,0.25,0.25,0.25
100,0.25509101152420044,0.2466975301504135,0.24589507281780243,0.25231635570526123
200,0.2593538761138916,0.24704425036907196,0.2406458854675293,0.25295594334602356
300,0.2648509442806244,0.24156786501407623,0.23636242747306824,0.25721877813339233
400,0.2674609422683716,0.24421878159046173,0.2330361008644104,0.2552841901779175
500,0.2687208652496338,0.24750138819217682,0.2303014099597931,0.25347623229026794
600,0.2696177363395691,0.245342418551445,0.23027782142162323,0.2547619938850403
700,0.2670917809009552,0.24719668924808502,0.2319256067276001,0.25378596782684326
800,0.26920801401138306,0.2462770789861679,0.22982469201087952,0.2546902000904083
900,0.27156275510787964,0.24623706936836243,0.22833511233329773,0.25386515259742737
1000,0.2697450518608093,0.25051066279411316,0.2260594218969345,0.2536849081516266
1100,0.26831701397895813,0.24580183625221252,0.22882945835590363,0.2570517063140869
1200,0.2691153883934021,0.252049058675766,0.22540871798992157,0.25342684984207153
1300,0.26838618516921997,0.2523159980773926,0.22437922656536102,0.25491857528686523
1400,0.26747339963912964,0.2488235980272293,0.23194563388824463,0.25175735354423523
1500,0.27014440298080444,0.24880872666835785,0.23110392689704895,0.24994303286075592
1600,0.26698407530784607,0.24867676198482513,0.2327023446559906,0.2516368627548218
1700,0.2662751376628876,0.2451341152191162,0.2343968003988266,0.2541939318180084
1800,0.27002453804016113,0.24934610724449158,0.23027107119560242,0.25035834312438965
1900,0.2709429860115051,0.25024256110191345,0.22628463804721832,0.2525297999382019
2000,0.27333351969718933,0.25064998865127563,0.2191789299249649,0.2568376362323761
2100,0.2706860303878784,0.24598127603530884,0.2280101627111435,0.2553224563598633
2200,0.2668144404888153,0.25028353929519653,0.22674702107906342,0.25615495443344116
2300,0.27377617359161377,0.2549251616001129,0.22147579491138458,0.24982285499572754
2400,0.27038052678108215,0.2529774308204651,0.2230391949415207,0.25360286235809326
2500,0.27182701230049133,0.2513459622859955,0.2215254008769989,0.2553015947341919
2600,0.2703356444835663,0.2509760558605194,0.22600571811199188,0.2526825964450836
2700,0.27076125144958496,0.2522735595703125,0.22609253227710724,0.2508726119995117
2800,0.27089834213256836,0.2524701952934265,0.2260972112417221,0.2505342364311218
2900,0.27676305174827576,0.2534853518009186,0.21831150352954865,0.2514400780200958
3000,0.27611321210861206,0.2475382387638092,0.2191053032875061,0.25724321603775024
3100,0.2787614166736603,0.25347900390625,0.21272766590118408,0.2550318241119385
3200,0.2763843238353729,0.2534758746623993,0.2122868448495865,0.2578529715538025
3300,0.27345916628837585,0.2564907371997833,0.2122964859008789,0.2577535808086395
3400,0.2749978005886078,0.2560718357563019,0.21348658204078674,0.2554437518119812
3500,0.2774137556552887,0.25399431586265564,0.21572627127170563,0.25286564230918884
3600,0.2757377028465271,0.25332680344581604,0.21725119650363922,0.25368428230285645
3700,0.27481257915496826,0.25362488627433777,0.21646738052368164,0.25509515404701233
3800,0.28048112988471985,0.251774400472641,0.2086670845746994,0.25907742977142334
3900,0.28024646639823914,0.24903851747512817,0.21350540220737457,0.25720956921577454
4000,0.27513018250465393,0.2515627443790436,0.2166864424943924,0.2566205859184265
4100,0.2763569951057434,0.24477115273475647,0.22439318895339966,0.2544785737991333
4200,0.28002220392227173,0.25375741720199585,0.21649619936943054,0.24972417950630188
4300,0.2748149037361145,0.2545914649963379,0.21800003945827484,0.2525935769081116
4400,0.2781223952770233,0.25364652276039124,0.21433456242084503,0.2538965344429016
4500,0.28079891204833984,0.25425776839256287,0.20408137142658234,0.26086193323135376
4600,0.2878219187259674,0.2515140175819397,0.2054165005683899,0.255247563123703
4700,0.28300589323043823,0.25792396068573,0.20701447129249573,0.25205570459365845
4800,0.2747451663017273,0.2573128938674927,0.21489621698856354,0.25304579734802246


==> figures/Meta-Llama-3-8B-dyna-t-inf-r-learn-u-100-data-small-general_math_medical_p3-ema-no-0.9.csv <==
step,general,math,medical,p3
0,0.25,0.25,0.25,0.25
100,0.2550179362297058,0.245279923081398,0.25455033779144287,0.24515175819396973
200,0.26157182455062866,0.2411530315876007,0.2549262046813965,0.24234899878501892
300,0.2686019837856293,0.23473499715328217,0.2592809200286865,0.23738202452659607
400,0.2747533619403839,0.24031734466552734,0.25243088603019714,0.2324983924627304
500,0.27934613823890686,0.23851646482944489,0.2536264955997467,0.22851093113422394
600,0.28682655096054077,0.2421659231185913,0.24530090391635895,0.22570660710334778
700,0.2910710871219635,0.2434740513563156,0.24497480690479279,0.22047992050647736
800,0.2947743833065033,0.24519042670726776,0.24346236884593964,0.21657276153564453
900,0.29628580808639526,0.24920885264873505,0.24173282086849213,0.21277254819869995
1000,0.3023535907268524,0.248748317360878,0.2376338094472885,0.21126426756381989
1100,0.30550023913383484,0.24640873074531555,0.2387780398130417,0.2093130201101303
1200,0.30632686614990234,0.2519015669822693,0.2353588342666626,0.20641271770000458
1300,0.31311193108558655,0.24705618619918823,0.23227789998054504,0.20755398273468018
1400,0.31370899081230164,0.24296176433563232,0.2379419207572937,0.20538732409477234
1500,0.32235774397850037,0.24750027060508728,0.2299230545759201,0.20021890103816986
1600,0.3223634660243988,0.24833983182907104,0.2338283807039261,0.19546829164028168
1700,0.32852691411972046,0.24582234025001526,0.23174671828746796,0.19390401244163513
1800,0.32971885800361633,0.2488565295934677,0.22667083144187927,0.19475378096103668
1900,0.33156177401542664,0.25149109959602356,0.21897289156913757,0.19797421991825104
2000,0.33030593395233154,0.2542576193809509,0.22073689103126526,0.19469954073429108
2100,0.33311137557029724,0.25673434138298035,0.21911688148975372,0.1910374015569687
2200,0.3358703851699829,0.25623658299446106,0.2178402543067932,0.19005274772644043
2300,0.33740702271461487,0.25905027985572815,0.21363510191440582,0.18990761041641235
2400,0.34148046374320984,0.25501748919487,0.21663445234298706,0.1868675798177719
2500,0.34427914023399353,0.24304644763469696,0.2244354635477066,0.18823887407779694
2600,0.348773330450058,0.24364984035491943,0.2238278090953827,0.1837490200996399
2700,0.348175048828125,0.24909600615501404,0.22366175055503845,0.1790672391653061
2800,0.35497957468032837,0.24797476828098297,0.21755412220954895,0.1794915646314621
2900,0.34992682933807373,0.25194886326789856,0.21274042129516602,0.18538382649421692
3000,0.34502744674682617,0.26227205991744995,0.2092549353837967,0.1834454983472824
3100,0.3448755741119385,0.2623320519924164,0.20588909089565277,0.18690325319766998
3200,0.33895474672317505,0.2603324055671692,0.2084617167711258,0.19225111603736877
3300,0.3346746563911438,0.2631106972694397,0.20574608445167542,0.19646860659122467
3400,0.3354067802429199,0.2641775608062744,0.20926766097545624,0.1911480575799942
3500,0.3420616686344147,0.26224857568740845,0.20947815477848053,0.18621163070201874
3600,0.3393704891204834,0.26555418968200684,0.20631363987922668,0.1887616515159607
3700,0.33888331055641174,0.2623147666454315,0.20459295809268951,0.19420889019966125
3800,0.3479855954647064,0.2596456706523895,0.20183804631233215,0.19053073227405548
3900,0.3446905016899109,0.262764573097229,0.2005062848329544,0.19203858077526093
4000,0.33623212575912476,0.25897088646888733,0.2037592977285385,0.20103774964809418
4100,0.3355852961540222,0.2552790939807892,0.20945149660110474,0.19968414306640625
4200,0.3390180766582489,0.25219443440437317,0.21227431297302246,0.19651316106319427
4300,0.34652596712112427,0.2528377175331116,0.20329487323760986,0.1973414123058319
4400,0.33828121423721313,0.2573252320289612,0.2056598961353302,0.19873371720314026
4500,0.3308934271335602,0.26513269543647766,0.20855554938316345,0.19541826844215393
4600,0.32363879680633545,0.2757240831851959,0.20078161358833313,0.19985556602478027
4700,0.3194643259048462,0.27702847123146057,0.2022217959165573,0.20128540694713593
4800,0.3228902220726013,0.2745271921157837,0.19753286242485046,0.20504966378211975


==> figures/Meta-Llama-3-8B-dyna-t-inf-r-learn-u-100-data-small-general_math_medical_p3-ema-yes-0.9-included-spec-math.csv <==
step,general,math,medical,p3
0,0.25,0.25,0.25,0.25
100,0.2546384334564209,0.25502723455429077,0.24521596729755402,0.24511843919754028
200,0.26211485266685486,0.25949400663375854,0.23845307528972626,0.23993806540966034
300,0.2667141258716583,0.2633652985095978,0.2339872568845749,0.23593324422836304
400,0.2688881456851959,0.26917973160743713,0.23119714856147766,0.23073501884937286
500,0.2739790678024292,0.27233484387397766,0.22727146744728088,0.22641462087631226
600,0.2756504714488983,0.27953383326530457,0.222275972366333,0.2225397229194641
700,0.27692651748657227,0.2866140305995941,0.217790424823761,0.21866901218891144
800,0.2798931896686554,0.2921186685562134,0.2145945429801941,0.21339352428913116
900,0.28103598952293396,0.2952606678009033,0.21370331943035126,0.21000002324581146
1000,0.2780556380748749,0.3023803234100342,0.21109144389629364,0.20847254991531372
1100,0.2806844413280487,0.30345070362091064,0.21016255021095276,0.20570236444473267
1200,0.2851834297180176,0.30771732330322266,0.20536784827709198,0.20173142850399017
1300,0.2880752682685852,0.3114464282989502,0.2032671570777893,0.19721122086048126
1400,0.2857416272163391,0.31771552562713623,0.2006712555885315,0.19587157666683197
1500,0.2881315350532532,0.3211311101913452,0.19834470748901367,0.19239264726638794
1600,0.2885366678237915,0.32735326886177063,0.19533850252628326,0.18877162039279938
1700,0.2939552366733551,0.3274596333503723,0.1946164071559906,0.1839686781167984
1800,0.28751668334007263,0.33431756496429443,0.19439484179019928,0.18377096951007843
1900,0.2895033061504364,0.33629530668258667,0.1911097764968872,0.18309162557125092
2000,0.28737688064575195,0.3427789807319641,0.1890527755022049,0.18079139292240143
2100,0.28530848026275635,0.34899622201919556,0.18725186586380005,0.17844344675540924
2200,0.27898478507995605,0.3568951487541199,0.18566977977752686,0.17845027148723602
2300,0.28646522760391235,0.3558465838432312,0.18334747850894928,0.1743406057357788
2400,0.2897647023200989,0.3580772578716278,0.18032950162887573,0.1718285083770752
2500,0.2896179258823395,0.3576090633869171,0.17956960201263428,0.17320339381694794
2600,0.2831043303012848,0.3671034276485443,0.17773669958114624,0.17205551266670227
2700,0.28962644934654236,0.3631506860256195,0.1785234808921814,0.16869942843914032
2800,0.29335182905197144,0.3567458391189575,0.17992223799228668,0.16998013854026794
2900,0.2900284230709076,0.36085614562034607,0.18065938353538513,0.16845594346523285
3000,0.2852701246738434,0.3726428747177124,0.17531411349773407,0.16677284240722656
3100,0.2843753695487976,0.37644162774086,0.17059072852134705,0.16859224438667297
3200,0.288125604391098,0.3760806918144226,0.16831624507904053,0.16747738420963287
3300,0.28126248717308044,0.3833320438861847,0.16947612166404724,0.16592936217784882
3400,0.28344249725341797,0.3854975998401642,0.16585810482501984,0.165201798081398
3500,0.28687742352485657,0.3790173828601837,0.16482381522655487,0.1692814826965332
3600,0.2910661995410919,0.379035621881485,0.16686834394931793,0.16302980482578278
3700,0.29096126556396484,0.3785509169101715,0.1700250804424286,0.16046270728111267
3800,0.2930060029029846,0.3705553412437439,0.17112262547016144,0.16531601548194885
3900,0.29081982374191284,0.36924564838409424,0.172201007604599,0.1677335947751999
4000,0.29215744137763977,0.3708597421646118,0.1727626621723175,0.1642201691865921
4100,0.2896976172924042,0.3710242509841919,0.17400148510932922,0.1652766317129135
4200,0.2937813997268677,0.3713208734989166,0.17486165463924408,0.160036101937294
4300,0.2953103482723236,0.3782036304473877,0.16978822648525238,0.15669773519039154
4400,0.2886201739311218,0.38785815238952637,0.16686482727527618,0.15665681660175323
4500,0.2816723585128784,0.3943144679069519,0.16878464818000793,0.15522857010364532
4600,0.27076056599617004,0.4046367108821869,0.17083637416362762,0.15376628935337067
4700,0.27010563015937805,0.40823814272880554,0.17064042389392853,0.1510157585144043
4800,0.2796982526779175,0.39327576756477356,0.17544448375701904,0.1515815556049347


==> figures/Meta-Llama-3-8B-dyna-t-inf-r-learn-u-100-data-small-general_math_medical_p3-ema-yes-0.9.csv <==
step,general,math,medical,p3
0,0.25,0.25,0.25,0.25
100,0.2550216019153595,0.24533507227897644,0.2544620931148529,0.24518120288848877
200,0.2618584632873535,0.2409161776304245,0.2552297115325928,0.241995707154274
300,0.26847100257873535,0.23700301349163055,0.2564603388309479,0.23806564509868622
400,0.27255386114120483,0.2418796569108963,0.254304975271225,0.23126143217086792
500,0.2820656895637512,0.2393927127122879,0.2458612024784088,0.2326803058385849
600,0.28789201378822327,0.24218492209911346,0.24084173142910004,0.22908131778240204
700,0.2941746115684509,0.24246716499328613,0.2369217425584793,0.22643645107746124
800,0.30051249265670776,0.23941145837306976,0.23473171889781952,0.22534428536891937
900,0.3054140508174896,0.24077196419239044,0.2344566285610199,0.21935738623142242
1000,0.31267935037612915,0.23532474040985107,0.23536933958530426,0.21662653982639313
1100,0.3192114233970642,0.23644386231899261,0.22834539413452148,0.21599926054477692
1200,0.32004815340042114,0.23151326179504395,0.23521749675273895,0.21322108805179596
1300,0.3229387700557709,0.23161755502223969,0.23426692187786102,0.21117673814296722
1400,0.3256605863571167,0.23528842628002167,0.23455867171287537,0.20449234545230865
1500,0.3320024609565735,0.23740459978580475,0.23148174583911896,0.19911125302314758
1600,0.3379286229610443,0.24114710092544556,0.22452093660831451,0.1964033544063568
1700,0.34470927715301514,0.23565725982189178,0.2252294421195984,0.1944039762020111
1800,0.34248483180999756,0.2368631362915039,0.2253764569759369,0.19527563452720642
1900,0.34378519654273987,0.23995670676231384,0.21974259614944458,0.19651545584201813
2000,0.34368136525154114,0.24251478910446167,0.2170528918504715,0.19675089418888092
2100,0.3444056808948517,0.2500801086425781,0.21238744258880615,0.19312676787376404
2200,0.34095317125320435,0.25814881920814514,0.2081783413887024,0.19271968305110931
2300,0.33910563588142395,0.25870323181152344,0.20812375843524933,0.19406737387180328
2400,0.3471094071865082,0.2560231685638428,0.20446138083934784,0.1924060434103012
2500,0.3439517021179199,0.2586571276187897,0.2046140432357788,0.1927771270275116
2600,0.33850640058517456,0.25826355814933777,0.2090490162372589,0.19418102502822876
2700,0.33829137682914734,0.25951409339904785,0.20756353437900543,0.19463098049163818
2800,0.33663812279701233,0.263689786195755,0.21039186418056488,0.1892801821231842
2900,0.3290491998195648,0.2715669572353363,0.20576071739196777,0.19362309575080872
3000,0.3216220736503601,0.2717210352420807,0.20976127684116364,0.196895569562912
3100,0.32235226035118103,0.27324166893959045,0.21246056258678436,0.19194547832012177
3200,0.3241931200027466,0.2660928964614868,0.21438387036323547,0.19533012807369232
3300,0.3315422534942627,0.2580249011516571,0.21875357627868652,0.19167925417423248
3400,0.3354102075099945,0.26280003786087036,0.2143349051475525,0.18745480477809906
3500,0.33582672476768494,0.25999945402145386,0.20958374440670013,0.19459013640880585
3600,0.3342168629169464,0.26768556237220764,0.20972132682800293,0.18837617337703705
3700,0.33020076155662537,0.27346768975257874,0.20565162599086761,0.19067983329296112
3800,0.32606419920921326,0.27440816164016724,0.20639511942863464,0.19313253462314606
3900,0.3351224362850189,0.2712348401546478,0.20484711229801178,0.18879562616348267
4000,0.33071890473365784,0.27717381715774536,0.2026069313287735,0.1895003467798233
4100,0.3346041142940521,0.27503421902656555,0.2002628743648529,0.1900988072156906
4200,0.3320932686328888,0.2741740345954895,0.2026328146457672,0.19109992682933807
4300,0.33544886112213135,0.2759630084037781,0.2040075659751892,0.18458060920238495
4400,0.34184688329696655,0.2790987193584442,0.19816181063652039,0.18089255690574646
4500,0.33832457661628723,0.27963653206825256,0.19837944209575653,0.18365944921970367
4600,0.3356866240501404,0.28422048687934875,0.19627942144870758,0.1838134378194809
4700,0.3355393409729004,0.2797776162624359,0.19636458158493042,0.18831850588321686
4800,0.330619752407074,0.28314343094825745,0.20278295874595642,0.18345385789871216


==> figures/train_loss.csv <==
step,prop,temp,uni,learn
50,0.8404,0.6381,0.5842,0.5841
100,0.7593,0.5558,0.5286,0.4981
150,0.7498,0.5316,0.5207,0.5061
200,0.6739,0.5329,0.5218,0.5205
250,0.7176,0.5424,0.4962,0.4851
300,0.6754,0.5264,0.5197,0.5472
350,0.6191,0.5305,0.5327,0.4851
400,0.7013,0.5125,0.4968,0.4818
450,0.6855,0.5072,0.5259,0.5201
500,0.6192,0.4924,0.4738,0.4511
550,0.6116,0.4973,0.4607,0.4931
600,0.6457,0.4814,0.462,0.4687
650,0.6263,0.4827,0.4733,0.4509
700,0.6298,0.5202,0.4953,0.5088
750,0.6593,0.4915,0.4812,0.4845
800,0.6731,0.4867,0.4901,0.4376
850,0.6175,0.4459,0.4621,0.4914
900,0.6442,0.456,0.518,0.4283
950,0.6697,0.4783,0.4156,0.4498
1000,0.6295,0.487,0.4518,0.4245
1050,0.6539,0.4871,0.4442,0.4034
1100,0.6212,0.4859,0.5108,0.4449
1150,0.6133,0.4387,0.4528,0.3933
1200,0.6049,0.4577,0.4388,0.4118
1250,0.5985,0.4451,0.4001,0.3996
1300,0.6423,0.4435,0.4664,0.3799
1350,0.6515,0.44,0.396,0.3749
1400,0.6149,0.4463,0.3996,0.3915
1450,0.6287,0.45,0.4095,0.4061
1500,0.6147,0.4711,0.4371,0.3855
1550,0.5908,0.3883,0.4175,0.3839
1600,0.601,0.457,0.3656,0.3407
1650,0.6179,0.4629,0.4262,0.3617
1700,0.5775,0.4155,0.4305,0.3516
1750,0.5815,0.3889,0.4203,0.3285
1800,0.5374,0.4298,0.4078,0.3805
1850,0.5238,0.4749,0.4377,0.3748
1900,0.5976,0.4294,0.4142,0.3951
1950,0.5745,0.4414,0.3964,0.3245
2000,0.5404,0.4505,0.3806,0.3525
2050,0.5374,0.4459,0.3548,0.3222
2100,0.5568,0.4143,0.3887,0.3114
2150,0.5846,0.4223,0.4212,0.3543
2200,0.5637,0.4181,0.3741,0.2983
2250,0.5903,0.3912,0.3949,0.2965
2300,0.5569,0.3582,0.3357,0.3011
2350,0.5725,0.4284,0.3449,0.2862
2400,0.5466,0.4119,0.3245,0.3652
2450,0.5878,0.3874,0.3591,0.2934
2500,0.5745,0.397,0.3797,0.284
2550,0.568,0.3645,0.3875,0.2823
2600,0.5581,0.3697,0.311,0.3114
2650,0.4839,0.424,0.4031,0.263
2700,0.5554,0.3456,0.3397,0.3308
2750,0.4884,0.3885,0.3586,0.2719
2800,0.6068,0.338,0.3033,0.2905
2850,0.5751,0.4418,0.4014,0.2815
2900,0.5552,0.3607,0.35,0.2967
2950,0.4924,0.3517,0.3257,0.2673
3000,0.5329,0.417,0.3559,0.2754
3050,0.5384,0.3944,0.3564,0.2936
3100,0.5249,0.3882,0.3418,0.2767
3150,0.5106,0.3513,0.3036,0.2883
3200,0.5367,0.3534,0.313,0.2592
3250,0.5063,0.3924,0.308,0.2935
3300,0.5742,0.3506,0.3284,0.2695
3350,0.5589,0.3499,0.3614,0.2742
3400,0.4973,0.3313,0.2998,0.2515
3450,0.5154,0.338,0.3383,0.2558
3500,0.5406,0.4041,0.2977,0.2401
3550,0.556,0.3474,0.3429,0.2121
3600,0.5033,0.3142,0.3221,0.27
3650,0.5056,0.3321,0.3423,0.2653
3700,0.4464,0.367,0.3167,0.2313
3750,0.5518,0.3093,0.3244,0.2469
3800,0.5055,0.331,0.3039,0.2428
3850,0.5319,0.3251,0.3192,0.2192
3900,0.5337,0.3131,0.3069,0.2158
3950,0.509,0.3373,0.2697,0.2824
4000,0.5032,0.332,0.2988,0.224
4050,0.4522,0.3729,0.3265,0.2587
4100,0.5137,0.3378,0.3282,0.2497
4150,0.5257,0.3357,0.297,0.2164
4200,0.5088,0.3303,0.289,0.2331
4250,0.5192,0.3327,0.3014,0.2198
4300,0.4959,0.2995,0.3042,0.1775
4350,0.4897,0.3339,0.2958,0.2209
4400,0.5163,0.3208,0.2529,0.2247
4450,0.4996,0.3297,0.2919,0.2221
4500,0.5198,0.3626,0.3196,0.2291
4550,0.5215,0.2977,0.2432,0.2028
4600,0.486,0.3473,0.2957,0.2305
4650,0.4768,0.3203,0.312,0.2141
4700,0.489,0.3393,0.3234,0.1834
4750,0.5037,0.2999,0.2849,0.2033
4800,0.4959,0.3526,0.2619,0.1677

